Characterizing the Cool KOIs. VI. H- and K-band Spectra of Kepler M Dwarf Planet-Candidate Hosts

We present H- and K-band spectra for late-type Kepler Objects of Interest (the "Cool KOIs"): low-mass stars with transiting-planet candidates discovered by NASA's Kepler Mission that are listed on the NASA Exoplanet Archive. We acquired spectra of 103 Cool KOIs and used the indices and calibrations of Rojas-Ayala et al. to determine their spectral types, stellar effective temperatures and metallicities, significantly augmenting previously published values. We interpolate our measured effective temperatures and metallicities onto evolutionary isochrones to determine stellar masses, radii, luminosities and distances, assuming the stars have settled onto the main-sequence. As a choice of isochrones, we use a new suite of Dartmouth predictions that reliably include mid-to-late M dwarf stars. We identify five M4V stars: KOI-961 (confirmed as Kepler 42), KOI-2704, KOI-2842, KOI-4290, and the secondary component to visual binary KOI-1725, which we call KOI-1725 B. We also identify a peculiar star, KOI-3497, which has a Na and Ca lines consistent with a dwarf star but CO lines consistent with a giant. Visible-wavelength adaptive optics imaging reveals two objects within a 1 arc second diameter; however, the objects' colors are peculiar. The spectra and properties presented in this paper serve as a resource for prioritizing follow-up observations and planet validation efforts for the Cool KOIs, and are all available for download online using the "data behind the figure" feature.

==> datafile1.txt <==
Title: Characterizing the Cool KOIs. VI. H- and K-band Spectra 
       of Kepler M Dwarf Planet-Candidate Hosts
Authors: Muirhead, P.S., Becker, J., Feiden, G., Rojas-Ayala, B., Vanderburg A., 
         Price, E. M., Thorp, R., Law, N. M., Riddle, R., Baranec, C., Hamren K., 
         Schlawin, E., Covey, K., Johnson J. A., Lloyd, J. P., 
Table: Cool KOI Stellar Properties
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label  Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---       KOI    KOI Number with A or B for visual binaries
   9- 16 I8     ---       KIC    KIC identifier
  18- 21 I4     K         Teff   ? Stellar effective temperature (1)
  23- 26 I4     K       E_Teff   ? Positive uncertainty in Teff (1)
  28- 31 I4     K       e_Teff   ? Negative uncertainty in Teff (1)
  33- 37 F5.2   [Sun]     Fe/H   ? Iron abundance using R12 calibration (1)
  39- 42 F4.2   [Sun]   e_Fe/H   ? Uncertainty in Fe/H (1)
  44- 48 F5.2   [Sun]     M/H    ? Overall metallicity using R12 calibration (1)
  50- 53 F4.2   [Sun]   e_M/H    ? Uncertainty in M/H (1)
  55- 57 A3     ---       SpType KHM Spectral type using R12 calibration (1)
  59- 62 F4.2   solMass   Mstar  ? Stellar mass (2)
  64- 67 F4.2   solMass e_Mstar  ? Uncertainty in Mstar (2)
  69- 72 F4.2   solMass   Rstar  ? Stellar radius (2)
  74- 77 F4.2   solRad  e_Rstar  ? Uncertainty in Rstar (2)
  79- 81 I3     pc        Dis    ? Estimated distance to star (3) 
  83- 87 F5.2   [Sun]     Fe/H-T ? Iron abundance using T12 calibration (4)
  89- 92 F4.2   [Sun]   e_Fe/H-T ? Uncertainty in Fe/H-T (4)
  94- 98 F5.2   [Sun]     Fe/H-M ? Iron abundance using M13 calibration (4)
 100-103 F4.2   [Sun]   e_Fe/H-M ? Uncertainty in Fe/H-M (4)
 105-109 F5.2   [Sun]     M/H-M  ? Overall metallicity using M13 calibration (4)
 111-114 F4.2   [Sun]   e_M/H-M  ? Uncertainty in M/H-M (4)
--------------------------------------------------------------------------------
Note (1): Stellar parameters determined using the K-band spectroscopic indices 
          of Rojas-Ayala et al. (2012), referred to as B12 in the table.  
          Metallicity measurements for stars earlier than M0 (effective 
          temperature > 4000 K) represent an extrapolation of the calibrations.
          KHM refers to the Kirkpatrick et al. (1991) spectral type system.  
          For KOI 961, we use the effective temperature from 
          Muirhead et al. (2012a), which was determined by comparison to 
          empirical measurements of Barnard's Star.
Note (2): Stellar parameters determined by interpolation onto a 5-Gyr isochrone
          from the  Dartmouth Stellar Evolution Database (Dotter et al. 2008).
Note (3): Distance determined by combining the predicted Mk from the Dartmouth 
          isochrones to the apparent K-band magnitude from 2MASS 
          Cutri et al. (2003).
Note (4): For completeness, we include metallicity determinations using H-band 
          indices of Terrien et al. (2012), referred to as T12, and the K-band 
          indices of Mann et al. (2013a), referred to as M13.
--------------------------------------------------------------------------------
   4290  5868793 3187   62   88 +0.10 0.16 +0.07 0.13 M4V 0.18 0.04 0.20 0.03  77 -0.08 0.14 +0.12 0.20 -0.02 0.21 
   2842  8733898 3204   40   67 -0.30 0.12 -0.21 0.12 M4V 0.16 0.02 0.18 0.02  34 -0.53 0.29 -0.30 0.11 -0.24 0.11 
    961  8561063 3204   59   46 -0.48 0.12 -0.33 0.12 M4V 0.13 0.05 0.17 0.04  38 -0.53 0.13 -0.64 0.14 -0.56 0.14 
 1725 B 10905746 3253   62   57 +0.16 0.13 +0.11 0.12 M4V 0.21 0.04 0.23 0.04  34 +0.15 0.12 +0.21 0.14 +0.10 0.14 
   2704  9730163 3267   69   51 +0.27 0.13 +0.19 0.12 M4V 0.24 0.05 0.26 0.04 118 +0.22 0.14 +0.38 0.15 +0.14 0.17 
   3749 11547869 3337  121   59 +0.10 0.18 +0.07 0.15 M3V 0.28 0.07 0.29 0.06  74 +0.08 0.14 +0.16 0.22 +0.14 0.27 
  249 B  9390653 3349  194   47 -0.11 0.27 -0.08 0.20 M3V 0.24 0.09 0.25 0.07  39 -0.23 0.27 -0.14 0.25 -0.11 0.23 
   1702  7304449 3356   59   55 -0.06 0.13 -0.05 0.12 M3V 0.26 0.05 0.27 0.04  60 -0.02 0.12 -0.12 0.14 -0.12 0.12 
   3119  5551672 3371   64  142 -0.40 0.19 -0.29 0.16 M3V 0.22 0.06 0.23 0.05  51 -0.46 0.13 -0.32 0.23 -0.24 0.26 
    463  8845205 3389   60   49 -0.12 0.13 -0.09 0.12 M3V 0.26 0.05 0.26 0.04  47 -0.11 0.12 -0.29 0.13 -0.28 0.13 
   3497  8424002 3412   61   91 +0.02 0.16 +0.01 0.14 M3V 0.32 0.06 0.32 0.05  43 +0.09 0.18 +0.37 0.18 +0.10 0.18 
    256 11548140 3450   50   50 +0.47 0.12 +0.33 0.12 M3V 0.51 0.15 0.54 0.01 155 +0.58 0.10 +0.51 0.14 +0.39 0.14 
   2453  8631751 3451   89   67 -0.44 0.15 -0.31 0.14 M3V 0.27 0.06 0.27 0.05  33 -0.44 0.14 -0.61 0.16 -0.46 0.17 
   2542  6183511 3466   58   85 +0.10 0.15 +0.07 0.14 M2V 0.37 0.06 0.36 0.05  62 -0.03 0.15 +0.29 0.15 +0.20 0.17 
   2705 11453592 3494   66   59 +0.11 0.14 +0.07 0.13 M2V 0.39 0.06 0.38 0.05  69 +0.33 0.13 +0.12 0.16 +0.11 0.17 
   1422 11497958 3522   59   62 -0.08 0.13 -0.06 0.13 M2V 0.39 0.05 0.37 0.04  81 -0.15 0.12 -0.24 0.14 -0.27 0.15 
   1146  8351704 3560   87   47 -0.18 0.14 -0.13 0.13 M2V 0.39 0.05 0.37 0.05  93 -0.24 0.14 -0.18 0.15 -0.29 0.13 
   1686  6149553 3561   49   97 -0.20 0.15 -0.14 0.13 M2V 0.39 0.06 0.37 0.05  84 -0.31 0.15 -0.10 0.17 +0.01 0.16 
  249 A  9390653 3562   55   67 -0.13 0.14 -0.10 0.13 M2V 0.40 0.05 0.39 0.04  46 -0.24 0.13 -0.20 0.13 -0.20 0.14 
    899  7907423 3565   68   39 +0.01 0.13 +0.00 0.13 M2V 0.43 0.05 0.41 0.04 117 +0.25 0.12 +0.28 0.13 +0.22 0.12 
   2626 11768142 3568   54  104 -0.02 0.17 -0.01 0.15 M2V 0.43 0.06 0.40 0.05 169 -0.25 0.13 -0.01 0.20 -0.10 0.21 
    936  9388479 3582   73   34 +0.19 0.12 +0.13 0.12 M2V 0.47 0.04 0.45 0.04 145 +0.21 0.12 +0.22 0.12 +0.12 0.11 
    854  6435936 3593   50   74 +0.25 0.14 +0.17 0.13 M2V 0.49 0.05 0.46 0.04 295 +0.19 0.13 +0.17 0.13 +0.02 0.13 
   1907  7094486 3594  118   39 +0.39 0.16 +0.27 0.14 M2V 0.51 0.04 0.48 0.04 306 +0.14 0.13 +0.21 0.19 -0.01 0.22 
 1725 A 10905746 3618   48   51 -0.06 0.12 -0.05 0.12 M2V 0.44 0.04 0.42 0.04  45 +0.00 0.11 -0.07 0.12 -0.07 0.12 
   2662  3426367 3628   54   79 +0.14 0.14 +0.10 0.13 M2V 0.48 0.04 0.46 0.04  56 +0.28 0.15 +0.32 0.16 +0.19 0.17 
   2715  9837661 3640  286   47 +0.20 0.22 +0.14 0.17 M1V 0.50 0.09 0.47 0.08 496            +0.40 0.34 -0.04 0.40 
   1902  5809954 3647   55   74 -0.08 0.14 -0.06 0.13 M1V 0.46 0.04 0.44 0.04  85 +0.08 0.15 -0.03 0.15 -0.03 0.14 
   1681  5531953 3657   59   69 -0.12 0.14 -0.09 0.13 M1V 0.46 0.04 0.43 0.04 153 -0.22 0.13 -0.26 0.17 -0.23 0.17 
   3444  5384713 3665   72   74 +0.16 0.14 +0.11 0.13 M1V 0.51 0.04 0.48 0.04 100 +0.39 0.17 +0.22 0.17 +0.11 0.18 
    596 10388286 3670   47   62 +0.01 0.13 +0.00 0.12 M1V 0.49 0.04 0.46 0.04 117 +0.30 0.13 +0.13 0.12 +0.08 0.12 
   3144  5688790 3679   78   90 -0.31 0.17 -0.22 0.15 M1V 0.45 0.05 0.42 0.05  99 +0.09 0.14 -0.01 0.20 +0.05 0.21 
   2862  6679295 3679  169   72 +0.26 0.18 +0.18 0.16 M1V 0.52 0.07 0.50 0.06 289 +0.56 0.15 +0.23 0.27 -0.02 0.28 
   3263 11853130 3680  104   94 +0.00 0.17 -0.00 0.14 M1V 0.49 0.05 0.46 0.05 229 -0.25 0.14 -0.26 0.22 -0.30 0.24 
    781 11923270 3691   74   70 -0.00 0.14 -0.01 0.13 M1V 0.50 0.04 0.47 0.04 188 +0.35 0.15 +0.19 0.16 +0.14 0.17 
   1201  4061149 3697   87   48 -0.19 0.14 -0.14 0.13 M1V 0.47 0.04 0.45 0.04 113 -0.10 0.14 +0.00 0.14 +0.06 0.15 
    818  4913852 3698   32  119 +0.28 0.14 +0.20 0.13 M1V 0.54 0.04 0.51 0.04 326 +0.15 0.13 +0.21 0.18 +0.07 0.19 
   1843  5080636 3705   34   83 +0.27 0.13 +0.19 0.13 M1V 0.54 0.04 0.51 0.03 151 +0.39 0.13 +0.52 0.15 +0.31 0.14 
    886  7455287 3712   69   72 -0.13 0.14 -0.10 0.13 M1V 0.48 0.04 0.46 0.04 109 -0.24 0.11 -0.11 0.16 -0.15 0.16 
   3034  2973386 3713  194   54 -0.10 0.18 -0.07 0.15 M1V 0.49 0.06 0.46 0.06 123 -0.01 0.14 +0.01 0.28 -0.07 0.34 
   1867  8167996 3717  127   42 +0.03 0.15 +0.02 0.13 M1V 0.51 0.04 0.48 0.04 183 +0.00 0.13 +0.18 0.17 +0.06 0.17 
   3090  6609270 3725   89  143 +0.05 0.18 +0.03 0.15 M1V 0.52 0.07 0.49 0.06 263 -0.23 0.13 -0.37 0.29 -0.49 0.35 
    952  9787239 3731   94   67 -0.02 0.14 -0.02 0.13 M1V 0.51 0.04 0.48 0.04 224 +0.08 0.13 +0.20 0.16 +0.23 0.16 
    739 10386984 3733   90   47 +0.11 0.13 +0.07 0.13 M1V 0.52 0.03 0.50 0.03 243 -0.06 0.13 +0.29 0.14 +0.07 0.15 
    247 11852982 3735   65   44 +0.02 0.12 +0.01 0.12 M1V 0.51 0.03 0.48 0.03 103 +0.10 0.10 +0.03 0.14 -0.04 0.14 
   1459  9761199 3742   83   83 -0.09 0.15 -0.07 0.13 M1V 0.51 0.04 0.48 0.04 198 +0.27 0.12 +0.14 0.15 -0.03 0.17 
    478 10990886 3744   33   70 +0.19 0.12 +0.13 0.12 M1V 0.54 0.03 0.51 0.03 107 +0.28 0.12 +0.31 0.13 +0.19 0.13 
    252 11187837 3745   69   69 +0.06 0.13 +0.04 0.12 M1V 0.52 0.04 0.49 0.03 138 +0.15 0.12 +0.19 0.13 +0.08 0.14 
    817  4725681 3747   80   49 +0.11 0.13 +0.08 0.12 M1V 0.53 0.03 0.51 0.03 187 +0.32 0.13 +0.30 0.10 +0.24 0.12 
   2058 10329835 3747  125   61 -0.00 0.16 -0.01 0.14 M1V 0.52 0.04 0.49 0.04 169 -0.06 0.13 -0.30 0.18 -0.35 0.20 
    571  8120608 3748   95   23 -0.34 0.13 -0.25 0.13 M1V 0.48 0.03 0.45 0.03  59 -0.20 0.11 -0.30 0.13 -0.30 0.13 
   3284  6497146 3748   49  110 +0.16 0.15 +0.11 0.14 M1V 0.55 0.04 0.52 0.04 147 +0.30 0.16 +0.39 0.20 +0.24 0.19 
    947  9710326 3753   56   80 -0.26 0.13 -0.19 0.13 M1V 0.49 0.04 0.47 0.04  93 -0.19 0.12 -0.40 0.13 -0.28 0.13 
   2156  2556650 3754  122   60 -0.26 0.16 -0.19 0.14 M1V 0.49 0.05 0.47 0.04 131 -0.07 0.12 -0.13 0.16 -0.15 0.18 
   2006 10525027 3756   87   78 +0.01 0.14 +0.01 0.13 M1V 0.52 0.04 0.49 0.04 114 -0.03 0.15 -0.02 0.17 -0.01 0.15 
   2036  6382217 3758  249   24 +0.19 0.15 +0.13 0.14 M1V 0.55 0.06 0.52 0.06 313 +0.28 0.15 +0.29 0.16 +0.13 0.17 
    253 11752906 3759  196   20 +0.49 0.14 +0.34 0.13 M1V 0.59 0.04 0.56 0.04 379 +0.39 0.14 +0.89 0.16 +0.71 0.16 
   2650  8890150 3765  127   53 +0.01 0.15 +0.00 0.13 M1V 0.52 0.04 0.50 0.04 189 +0.35 0.15 -0.00 0.16 -0.13 0.15 
    255  7021681 3780   74   77 -0.01 0.13 -0.01 0.13 M1V 0.53 0.04 0.51 0.04 127 +0.24 0.12 +0.17 0.14 +0.11 0.14 
   1078 10166274 3783  111   56 -0.34 0.14 -0.24 0.13 M1V 0.49 0.04 0.46 0.04  94 -0.35 0.13 -0.30 0.15 -0.16 0.15 
    254  5794240 3793  130   30 +0.32 0.13 +0.22 0.13 M1V 0.58 0.04 0.55 0.03 404 +0.27 0.11 +0.45 0.11 +0.35 0.13 
   2238  8229458 3809  126   81 -0.02 0.15 -0.02 0.13 M1V 0.54 0.04 0.51 0.04 131 +0.15 0.15 -0.05 0.20 +0.01 0.20 
   3010  3642335 3810  123  216 -0.03 0.23 -0.02 0.19 M1V 0.53 0.10 0.51 0.09 220 +0.07 0.17 +0.05 0.30 -0.04 0.36 
    251 10489206 3811   45   78 -0.06 0.12 -0.05 0.12 M1V 0.53 0.03 0.50 0.03  79 -0.01 0.13 -0.06 0.14 -0.13 0.14 
   4427  4172805 3813  314   39 -0.07 0.15 -0.05 0.14 M1V 0.53 0.07 0.50 0.07 104 +0.12 0.13 +0.01 0.22 +0.14 0.23 
   2347  8235924 3817  482   37 +0.24 0.15 +0.17 0.13 M1V 0.57 0.08 0.54 0.07 169 +0.30 0.14 +0.54 0.18 +0.33 0.17 
   1397  9427402 3822  178   71 -0.24 0.16 -0.17 0.14 M1V 0.52 0.06 0.49 0.06 130 +0.01 0.14 -0.30 0.18 -0.18 0.18 
   2329 11192235 3823  184   61 -0.28 0.15 -0.20 0.14 M1V 0.51 0.05 0.49 0.05 132 -0.09 0.14 +0.12 0.16 -0.12 0.17 
   1868  6773862 3828  171   64 -0.05 0.16 -0.04 0.14 M1V 0.55 0.06 0.52 0.05 194 +0.25 0.14 -0.05 0.17 -0.14 0.20 
   1879  8367644 3829  411   69 +0.31 0.15 +0.22 0.14 M1V 0.59 0.08 0.56 0.07 413 +0.53 0.12 +0.64 0.16 +0.37 0.19 
   2179 10670119 3834  142   82 +0.05 0.14 +0.03 0.13 M1V 0.56 0.05 0.53 0.05 226 +0.20 0.14 +0.41 0.15 +0.40 0.16 
    248  5364071 3838  117   66 -0.02 0.13 -0.01 0.12 M1V 0.55 0.04 0.52 0.04 206 -0.20 0.15 +0.15 0.12 +0.05 0.13 
    314  7603200 3847   39   60 -0.25 0.12 -0.18 0.12 M1V 0.52 0.03 0.49 0.03  20 -0.25 0.13 -0.22 0.12 -0.19 0.11 
   2306  6666233 3861  208   63 +0.08 0.15 +0.06 0.13 M0V 0.57 0.06 0.54 0.05 233 +0.32 0.13 +0.41 0.17 +0.25 0.18 
   2191  5601258 3870   95   91 +0.10 0.13 +0.07 0.13 M0V 0.57 0.04 0.54 0.04 190 +0.33 0.13 +0.44 0.13 +0.20 0.15 
   4252 10525049 3873  143   93 +0.12 0.14 +0.08 0.12 M0V 0.58 0.05 0.55 0.05 121 -0.15 0.14 +0.25 0.15 +0.05 0.16 
   4875  2986833 3874  237  164 +0.15 0.18 +0.10 0.15 M0V 0.58 0.08 0.56 0.08 289 +0.01 0.14 +0.47 0.28 +0.37 0.30 
   1649 11337141 3877  155  107 +0.09 0.15 +0.06 0.13 M0V 0.58 0.05 0.55 0.05 177 +0.35 0.16 +0.24 0.14 +0.18 0.14 
   1427 11129738 3880  148   82 -0.24 0.13 -0.17 0.13 M0V 0.54 0.04 0.51 0.04 156 -0.35 0.13 -0.11 0.13 -0.10 0.14 
    250  9757613 3884  256   31 -0.13 0.14 -0.10 0.13 M0V 0.55 0.06 0.52 0.06 146 -0.13 0.13 -0.14 0.14 -0.13 0.14 
   2090 11348997 3889  405  119 +0.32 0.15 +0.22 0.14 M0V 0.60 0.08 0.57 0.08 217 +0.24 0.14 +0.39 0.18 +0.22 0.20 
   2926 10122538 3899  653  147 +0.24 0.18 +0.16 0.15 M0V 0.60 0.10 0.57 0.10 622 +0.13 0.14 +0.50 0.24 +0.52 0.27 
   3282 12066569 3901  244  106 -0.20 0.15 -0.14 0.14 M0V 0.55 0.07 0.53 0.07 167 -0.32 0.12 +0.06 0.19 +0.17 0.20 
    898  7870390 3907   94  106 -0.33 0.13 -0.24 0.13 M0V 0.53 0.04 0.51 0.04 128 -0.34 0.11 +0.07 0.14 -0.10 0.14 
   2839  6186964 3943  129  210 -0.05 0.18 -0.04 0.15 M0V 0.58 0.07 0.55 0.07 270 +0.10 0.15 +0.08 0.27 +0.14 0.30 
    812  4139816 3949  132  133 -0.45 0.15 -0.32 0.13 M0V 0.53 0.05 0.51 0.05 115 -0.41 0.13 -0.33 0.15 -0.38 0.15 
   1880 10332883 3950   73  165 -0.15 0.14 -0.11 0.13 M0V 0.57 0.05 0.54 0.05  82 +0.17 0.14 +0.13 0.15 +0.06 0.16 
   1408  9150827 3955  109   75 -0.16 0.13 -0.12 0.13 M0V 0.57 0.04 0.54 0.03 119 -0.03 0.12 +0.02 0.13 +0.02 0.14 
   2130  2161536 3967  189  140 +0.06 0.14 +0.04 0.13 M0V 0.59 0.06 0.56 0.05 285 +0.18 0.13 +0.25 0.13 +0.15 0.14 
   1141  8346392 3968  391   69 -0.14 0.14 -0.10 0.13 M0V 0.58 0.07 0.55 0.06 230 -0.13 0.13 +0.11 0.13 +0.06 0.14 
   2057  9573685 3974  117  182 -0.05 0.15 -0.04 0.14 M0V 0.59 0.06 0.56 0.06 189 +0.02 0.15 +0.27 0.16 +0.13 0.16 
   1085 10118816 3979  262   87 -0.33 0.13 -0.24 0.13 M0V 0.55 0.06 0.53 0.06 105 -0.31 0.14 -0.30 0.14 -0.15 0.13 
    531 10395543 4004   40  169 +0.11 0.13 +0.08 0.12 M0V 0.61 0.04 0.59 0.04 157 +0.14 0.13 +0.53 0.15 +0.48 0.16 
   2764 10073672 4045  945  140 -0.16 0.17 -0.12 0.15 M0V 0.59 0.11 0.57 0.10 214            +0.05 0.21 +0.01 0.23 
   2845 10591855 4342  704  530 +0.32 0.18 +0.22 0.15 M0V 0.72 0.12 0.67 0.11 529 +0.21 0.17 -0.00 0.36 -0.05 0.44 
    641  5131180                                                                                                  
    977 11192141                                                                                                  
   1393  9202151                                                                                                  
   2417  9654468                                                                                                  
   2418 10027247                                                                                                  
   2992  8509442                                                                                                  
   3140  5978170                                                                                                  
   3414  6023859                                                                                                  
   4087  6106282                                                                                                  
4463 SE  6197344                                                                                                  
4463 NW  6197344                                                                                                  

